The Accretion History of AGN I: Supermassive Black Hole Population Synthesis Model

As matter accretes onto the central supermassive black holes in active galactic nuclei (AGN), X-rays are emitted. We present a population synthesis model that accounts for the summed X-ray emission from growing black holes; modulo the efficiency of converting mass to X-rays, this is effectively a record of the accreted mass. We need this population synthesis model to reproduce observed constraints from X-ray surveys: the X-ray number counts, the observed fraction of Compton-thick AGN [$\log$ (N$_{\rm H}$/cm$^{\rm -2}$) $>$ 24] and the spectrum of the cosmic X-ray background (CXB), after accounting for selection biases. Over the past decade, X-ray surveys by {\it XMM-Newton}, {\it Chandra}, \textit{NuSTAR} and \textit{Swift}-BAT have provided greatly improved observational constraints. We find that no existing X-ray luminosity function (XLF) consistently reproduces all these observations. We take the uncertainty in AGN spectra into account, and use a neural network to compute an XLF that fits all observed constraints, including observed Compton-thick number counts and fractions. This new population synthesis model suggests that, intrinsically, 50$\pm$9\% (56$\pm$7\%) of all AGN within z $\simeq$ 0.1 (1.0) are Compton-thick.

==> images_final/160_std_dev_0_xrb_ctk.txt <==
energy, xrb
0.5 , 0.374956373974
1.17857142857 , 0.430473840709
1.85714285714 , 0.61994234177
2.53571428571 , 0.927056890176
3.21428571429 , 1.3146896335
3.89285714286 , 1.85271475858
4.57142857143 , 2.53379316607
5.25 , 3.34013288165
5.92857142857 , 4.20937985711
6.60714285714 , 5.13374554686
7.28571428571 , 6.15189207562
7.96428571429 , 7.29433886785
8.64285714286 , 8.29692390822
9.32142857143 , 9.34473213559
10.0 , 10.4057249672
11.0 , 11.7973521513
12.0 , 12.9088532913
13.0 , 14.1117237791
14.0 , 15.0148391279
15.0 , 15.7518829227
16.0 , 16.4294120253
17.0 , 17.0683890101
18.0 , 17.5118020296
19.0 , 17.8726424264
20.0 , 18.1424672888
21.0 , 18.3326349934
22.0 , 18.367388471
23.0 , 18.5101897407
24.0 , 18.4905787044
25.0 , 18.412340589
26.0 , 18.4526806533
27.0 , 18.3573893396
28.0 , 18.2007305185
29.0 , 18.175142477
30.0 , 18.0764722765
35.0 , 17.1249619704
42.2222222222 , 15.4751349598
49.4444444444 , 13.9481435013
56.6666666667 , 12.3599044131
63.8888888889 , 10.9798841342
71.1111111111 , 9.77130809146
78.3333333333 , 8.7359475504
85.5555555556 , 7.7648740126
92.7777777778 , 7.02253223205
100.0 , 6.32683232928


==> images_final/160_std_dev_0_xrb_ctn.txt <==
energy, xrb
0.5 , 0.364610787037
1.17857142857 , 2.64891633956
1.85714285714 , 5.71992646024
2.53571428571 , 8.37897302878
3.21428571429 , 10.3613186594
3.89285714286 , 11.9334743238
4.57142857143 , 13.069847814
5.25 , 14.080105356
5.92857142857 , 14.9837684469
6.60714285714 , 15.6651642687
7.28571428571 , 16.2752571654
7.96428571429 , 17.0445945399
8.64285714286 , 17.7084773782
9.32142857143 , 18.2758088972
10.0 , 18.7671768258
11.0 , 19.3457004884
12.0 , 19.8073968621
13.0 , 20.081161721
14.0 , 20.3690814455
15.0 , 20.4861899649
16.0 , 20.5383657624
17.0 , 20.5582633417
18.0 , 20.6072839281
19.0 , 20.6087540226
20.0 , 20.4384626166
21.0 , 20.4690618993
22.0 , 20.4133530079
23.0 , 20.1908148704
24.0 , 19.9453309813
25.0 , 19.895648976
26.0 , 19.6514487385
27.0 , 19.7144161636
28.0 , 19.4857844566
29.0 , 19.3753053795
30.0 , 19.2209574246
35.0 , 18.2879301449
42.2222222222 , 17.0496680143
49.4444444444 , 15.8421443353
56.6666666667 , 14.7503732387
63.8888888889 , 13.5937872773
71.1111111111 , 12.66490251
78.3333333333 , 11.8315676491
85.5555555556 , 11.022510937
92.7777777778 , 10.2305868602
100.0 , 9.58354696689


==> images_final/160_std_dev_0_xrb_unabs.txt <==
energy, xrb
0.5 , 5.51108069947
1.17857142857 , 6.4464335055
1.85714285714 , 6.90335562978
2.53571428571 , 7.28263013607
3.21428571429 , 7.5712599958
3.89285714286 , 7.7643838511
4.57142857143 , 8.00170759197
5.25 , 8.27118934704
5.92857142857 , 8.52154985846
6.60714285714 , 8.70415426574
7.28571428571 , 8.97340624763
7.96428571429 , 9.30110840949
8.64285714286 , 9.60329780478
9.32142857143 , 9.81643015542
10.0 , 10.0708573938
11.0 , 10.3162921854
12.0 , 10.5382708407
13.0 , 10.7778867665
14.0 , 10.9187131678
15.0 , 10.9938904856
16.0 , 11.0603585586
17.0 , 11.1295283546
18.0 , 11.0816564225
19.0 , 11.0671257745
20.0 , 11.0749752699
21.0 , 11.0027174423
22.0 , 10.8771995357
23.0 , 10.7969921224
24.0 , 10.7152592201
25.0 , 10.5993604181
26.0 , 10.5423359083
27.0 , 10.4273882548
28.0 , 10.2726322652
29.0 , 10.166066173
30.0 , 10.0312637399
35.0 , 9.44873280914
42.2222222222 , 8.70349204371
49.4444444444 , 7.90229022105
56.6666666667 , 7.21815977466
63.8888888889 , 6.61967682553
71.1111111111 , 6.04241326796
78.3333333333 , 5.54844207158
85.5555555556 , 5.12494452879
92.7777777778 , 4.70782849399
100.0 , 4.35503554543

